Phase-field modelling of cohesive fracture. Part III: From mathematical results to engineering application

This paper concludes a three-part effort aimed at developing a consistent and unified framework for the phase-field modeling of cohesive fracture. Building on the theoretical foundations established in the first two parts, which included a $\Gamma$-convergence result for a broad class of phase-field energy functionals and the presentation of a rigorous analytical methodology for constructing models tailored to specific cohesive laws, this third paper explores the mechanical response of phase-field models, most of which are novel, associated with different cohesive fracture behaviors within a one-dimensional framework. Particular emphasis is placed on the possibility of formulating distinct phase-field models that, despite exhibiting different evolutions of their phase-field and displacement profiles, yield identical cohesive fracture responses. Thus, this work aims at providing a practical interpretation of the mathematical framework connecting the theoretical insights established in the previous parts for physical relevant applications.

==> images/SoA.pdf_tex <==
%% Creator: Inkscape 1.1.1 (3bf5ae0d25, 2021-09-20), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SoA_5.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{664.18958288bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6926682)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SoA.pdf}}%
    \put(0.02197931,0.23545225){\color[rgb]{0.50980392,0.14117647,0.2}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\normalsize\textbf{cohesive fracture}\end{tabular}}}}}%
    \put(0.02197931,0.53206614){\color[rgb]{0,0.23529412,0.44313725}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\normalsize\textbf{brittle fracture}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SoA_5.pdf}}%
    \put(0.06038974,0.16076526){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\small\textbf{math. persp.}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{SoA_5.pdf}}%
    \put(0.06038974,0.46804874){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\small\textbf{math. persp.}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{SoA_5.pdf}}%
    \put(0.06038974,0.31013918){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\small\textbf{eng. persp.}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{SoA_5.pdf}}%
    \put(0.06038974,0.61721658){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\small\textbf{eng. persp.}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{SoA_5.pdf}}%
    \put(0.09026452,0.66215324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Griffith\\1921  - \cite{Griffith1921}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{SoA_5.pdf}}%
    \put(0.09026452,0.35486975){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Dugdale\\1960  - \cite{Dugdale1960}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{SoA_5.pdf}}%
    \put(0.09026452,0.29938801){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Barenblatt\\1962  - \cite{Barenblatt1962}\end{tabular}}}}%
    \put(0.31645931,0.05185407){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Revisiting a classical fracture model as a free-discontinuity energy minimization problem\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{SoA_5.pdf}}%
    \put(0.31645931,0.03051494){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Phase-field regularisation of the associated free-discontinuity fracture problem\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{SoA_5.pdf}}%
    \put(0.13294279,0.51277917){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Francfort,\\Marigo\\1998 - \cite{Marigo1998}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{SoA_5.pdf}}%
    \put(0.32499496,0.17988888){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Bourdin,\\Francfort,\\Marigo\\2008 - \cite{Bourdin2008}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{SoA_5.pdf}}%
    \put(0.13294279,0.4444941){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Ambrosio,\\Tortorelli\\1992  - \cite{Ambrosio1992}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{SoA_5.pdf}}%
    \put(0.64508192,0.21403149){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Freddi,\\Iurlano\\2017 - \cite{Freddi2017}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{SoA_5.pdf}}%
    \put(0.75177758,0.35712815){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Alessi,\\Marigo,\\Maurini,\\Vidoli\\2018 - \cite{Alessi2018a}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{SoA_5.pdf}}%
    \put(0.26097758,0.66215324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Bourdin,\\Francfort,\\Marigo\\2000 - \cite{Bourdin2000b}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{SoA_5.pdf}}%
    \put(0.51704714,0.28658453){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Conti,\\Focardi,\\Iurlano\\2016 - \cite{Conti2016}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{SoA_5.pdf}}%
    \put(0.48290453,0.49570799){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Miehe,\\Welschinger,\\Hofacker\\2010 - \cite{Miehe2010a}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{SoA_5.pdf}}%
    \put(0.38901236,0.35486988){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Lorentz,\\Godard\\2011 - \cite{Lorentz2011a}\end{tabular}}}}%
    \put(0.38901236,0.30365584){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Lorentz,\\Cuvilliez,\\Kazymyrenko\\2011 - \cite{Lorentz2011}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{SoA_5.pdf}}%
    \put(0.38901236,0.66215337){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pham,\\Marigo\\2010 - \cite{Pham2010c}\end{tabular}}}}%
    \put(0.38901236,0.61093932){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pham,\\Marigo\\2010 - \cite{Pham2010a}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{SoA_5.pdf}}%
    \put(0.64508192,0.29512017){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Wu,\\Nguyen\\2017/18\\\cite{Wu2017,Wu2018b}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{SoA_5.pdf}}%
    \put(0.77311671,0.2481741){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Feng,\\Fan,\\Li\\2021 - \cite{Feng2021}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{SoA_5.pdf}}%
    \put(0.8935733,0.35486975){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Alessi,\\Colasanto,\\Focardi\\2025\\- part I, \cite{Alessi2025a}\\- part II, \cite{Alessi2025b}\\- part III, this \\\: contribution\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{SoA_5.pdf}}%
    \put(0.51704714,0.66215335){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pham,\\Amor,\\Marigo,\\Maurini\\2011 - \cite{Pham2011}\end{tabular}}}}%
    \put(0.51704714,0.58106452){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Marigo,\\Maurini,\\Pham\\2016 - \cite{Marigo2016}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{SoA_5.pdf}}%
    \put(0.04331844,0.05185407){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Classical fracture models\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{SoA_5.pdf}}%
    \put(0.31645931,0.0091758){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Mathematical foundation work\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{SoA_5.pdf}}%
    \put(0.04331844,0.03051494){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Phase-field / gradient-damage models\end{tabular}}}}%
    \put(0.88834798,0.05185407){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Established link\end{tabular}}}}%
    \put(0.99303417,0.39754802){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t$\end{tabular}}}}%
    \put(0.88834798,0.03051494){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}New link\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{SoA_5.pdf}}%
    \put(0.04331844,0.0091758){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Phase-field + plasticity\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{SoA_5.pdf}}%
  \end{picture}%
\endgroup%


==> images/bar_ref.pdf_tex <==
%% Creator: Inkscape 1.1.1 (3bf5ae0d25, 2021-09-20), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bar_ref.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{212.88192869bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.2010652)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.88037194,0.08682872){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\spos$\end{tabular}}}}%
    \put(0.13382145,0.01398128){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bar_ref.pdf}}%
    \put(0.74678865,0.01398128){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$L$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bar_ref.pdf}}%
    \put(0.89280949,0.16045275){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$U$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bar_ref.pdf}}%
  \end{picture}%
\endgroup%


==> images/bar_ref1.pdf_tex <==
%% Creator: Inkscape 1.1.1 (3bf5ae0d25, 2021-09-20), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bar_ref1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{198.70865709bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7574894)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bar_ref1.pdf}}%
    \put(0.51382147,0.67118421){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\sigma$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bar_ref1.pdf}}%
    \put(0.12910135,0.49999997){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\sdisp$\end{tabular}}}}%
    \put(0.8708986,0.1005707){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\spos$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bar_ref1.pdf}}%
    \put(0.11483583,0.01497886){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$0$\end{tabular}}}}%
    \put(0.08630523,0.05777489){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$0$\end{tabular}}}}%
    \put(0.75725867,0.01497863){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$L$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bar_ref1.pdf}}%
    \put(0.94139346,0.72824533){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$U$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bar_ref1.pdf}}%
    \put(0.51382147,0.51426539){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\sope$\end{tabular}}}}%
    \put(0.5998572,0.23244296){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\sope$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bar_ref1.pdf}}%
    \put(0.08630523,0.40014271){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$U$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{bar_ref1.pdf}}%
    \put(0.42867314,0.01497863){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bar{x}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{bar_ref1.pdf}}%
  \end{picture}%
\endgroup%


==> images/bar_ref2.pdf_tex <==
%% Creator: Inkscape 1.1.1 (3bf5ae0d25, 2021-09-20), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bar_ref2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{198.70865709bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.18544925)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bar_ref2.pdf}}%
    \put(0.1291012,0.92795992){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\sdisp$\end{tabular}}}}%
    \put(0.87089866,0.52853043){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\spos$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bar_ref2.pdf}}%
    \put(0.11483568,0.44293881){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$0$\end{tabular}}}}%
    \put(0.08630508,0.48573473){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$0$\end{tabular}}}}%
    \put(0.75725874,0.4429387){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$L$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bar_ref2.pdf}}%
    \put(0.94139352,1.15620528){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$U$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bar_ref2.pdf}}%
    \put(0.08630508,0.82810255){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$U$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bar_ref2.pdf}}%
    \put(0.1291012,0.35734641){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\sdam$\end{tabular}}}}%
    \put(0.87089866,0.10057088){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\spos$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bar_ref2.pdf}}%
    \put(0.11483568,0.01497904){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$0$\end{tabular}}}}%
    \put(0.08630508,0.05777507){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$0$\end{tabular}}}}%
    \put(0.75725874,0.01497881){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$L$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{bar_ref2.pdf}}%
    \put(0.08630508,0.25748914){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{bar_ref2.pdf}}%
    \put(0.4286732,0.01497881){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bar{x}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{bar_ref2.pdf}}%
    \put(0.08630507,0.20042792){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\sdammax$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{bar_ref2.pdf}}%
    \put(0.54279605,0.01497881){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bar{x}+D$\end{tabular}}}}%
    \put(0.31455077,0.01497881){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bar{x}-D$\end{tabular}}}}%
  \end{picture}%
\endgroup%

